Keck Hires Spectroscopy of Candidate Post T Tauri Stars

We use high-signal-to-noise ($\sim$150-450), high resolution ($R{\sim}45,000$) Keck HIRES spectroscopy of 13 candidate post T Tauri stars to derive basic physical parameters, lithium abundances and radial velocities. We place our stars in the M$_v$-T$_{eff}$ plane for use in determining approximate ages from pre-main sequence isochrones, and confirm these using three relative age indicators in our analysis: Li abundances, chromospheric emission and the kinematic {\it U-V} plane. Using the three age criteria we identify 5 stars (HIP 54529, HIP 62758, HIP 63322, HIP 74045, and HIP 104864) as probable post T Tauri stars with ages between 10 and 100 Myr. We confirm HIP 54529 as an SB2 and HIP 63322 as an SB1 star. We also examine irregular photometric variability of PTTs using the {\it HIPPARCOS} photometry annex. Two of our PTT stars exhibit near-IR excesses compared to Kurucz model flux; while recent work suggests classical T Tauri stars evince similar {\it JHK} excesses presumably indicative of non-photospheric (disk) emission, our results may be illusory artifacts of the chosen {\it I}-band normalization. Near-IR excesses we see in a literature-based sample of PTTs appear to be artifacts of previous spectral type-based $T_{\rm eff}$ values. Indeed, comparison of the homology of their observed and model photospheric SED's suggests that photometric temperatures are more reliable than temperatures based on spectral standards for the cooler temperature ranges of the stars in this sample. We conclude that our age oriented analysis is a robust means to select samples of nearby, young, isolated post T Tauri stars that otherwise masquerade as normal field stars.

==> README.txt <==
Dr. Hanson,

I am submitting the revised manuscript "Keck HIRES Spectroscopy of Candidate 
Post T Tauri Stars" (Manuscript #: 205897).  We thank the referee for 
his/her careful reading of the manuscript and helpful comments.  
We have addressed these as follows:

1)	The calculation of surface gravities.

We now describe our mass estimates when we introduce equation 2.
We quote the differences in log(g) that are derived from calculating
surface gravities with masses from different mass tracks.
	

2)  Tests to evaluate linear interpolation uncertainty.

We now quote the number (0.03 dex) for error introduced by interpolation 
method.

3)  UVW Velocity inputs

We now explicitly state that the updated Johnson and Soderblom code 
accounts for covariances.


Sincerely,
Eric Joseph Bubar

